Measuring the Impact of Influence on Individuals: Roadmap to Quantifying Attitude

Influence diffusion has been central to the study of propagation of information in social networks, where influence is typically modeled as a binary property of entities: influenced or not influenced. We introduce the notion of attitude, which, as described in social psychology, is the degree by which an entity is influenced by the information. We present an information diffusion model that quantifies the degree of influence, i.e., attitude of individuals, in a social network. With this model, we formulate and study attitude maximization problem. We prove that the function for computing attitude is monotonic and sub-modular, and the attitude maximization problem is NP-Hard. We present a greedy algorithm for maximization with an approximation guarantee of $(1-1/e)$. Using the same model, we also introduce the notion of "actionable" attitude with the aim to study the scenarios where attaining individuals with high attitude is objectively more important than maximizing the attitude of the entire network. We show that the function for computing actionable attitude, unlike that for computing attitude, is non-submodular and however is \emph{approximately submodular}. We present approximation algorithm for maximizing actionable attitude in a network. We experimentally evaluated our algorithms and study empirical properties of the attitude of nodes in network such as spatial and value distribution of high attitude nodes.

==> datasets/budgetVsAtt.csv <==
budget,amazon,dblp,youtube,facebook,nethept
100,1243.666667,10089.33333,191311.3333,6617,1544.666667
200,1947.666667,13164.33333,193851,7143.333333,1784
300,2552,15363,195530.6667,7454.666667,1961.333333
400,3074,17138.66667,196841.3333,7678.666667,2123
500,3560.666667,18622.66667,198002.6667,7859,2257.333333
600,3973.666667,19900.66667,198867,7980,2370
700,4397.333333,21124.66667,199685.3333,8099.666667,2483.666667
800,4776.333333,22200.33333,200525.6667,8209.666667,2577.333333
900,5137,23170.33333,201216.3333,8255,2678.666667
1000,5492.666667,24076,201643.3333,8366.333333,2765
1100,5808.333333,24935.66667,202248.3333,8407.333333,2851
1200,6137,25726.33333,203041,8463.333333,2924.666667
1300,6443,26494.33333,203604,8471.666667,3006.666667
1400,6740.666667,27217,204251,8514.333333,3073
1500,7035,27892,204450,8557,3140.333333
1600,7279.666667,28562.33333,204902.3333,8589.333333,3204.666667
1700,7558,29230,205311,8618.333333,3265
1800,7849,29786.66667,205970,8629,3316
1900,8105.666667,30365,206001.3333,8666.666667,3387.666667
2000,8335.666667,30922,206504.6667,8677.333333,3446.333333

==> datasets/budgetVsAttMinusInfluence.csv <==
budget,nethept,facebook,dblp,focsstoc,kdd
5,18.32215967,458.4555504,142.5316806,235.4584206,195.3118792
10,23.86307008,539.009431,185.9121152,242.3622914,208.4101854
15,34.45963582,734.2521516,211.6133347,249.0378245,228.4275856
20,40.88594098,765.0120839,277.0938148,255.413636,239.4376611
25,45.90881462,789.1235253,311.6205482,262.4710231,246.6225535
30,52.39285543,819.0331536,344.9207089,269.9894203,270.4313662
35,53.47176876,837.7953617,364.7418236,276.9788383,279.6802178
40,62.848303,917.1896017,387.8317182,284.3834444,287.5019716
45,62.94744964,954.4786672,403.316519,292.2581339,295.5287776
50,70.57579017,980.4690246,414.9866358,298.9504252,302.1700753
55,73.85745396,1017.88048,425.5553133,305.5724212,311.5827789
60,80.00382463,1040.170804,435.9595755,312.6102532,319.2686217
65,84.21048962,1057.460125,448.3953147,319.7113119,326.6585085
70,90.44614442,1086.845101,454.1640932,326.7204048,333.3729207
75,93.31856545,1127.193321,462.4668022,332.7225892,340.7020784
80,97.95223283,1142.504735,469.1084385,338.8156503,346.431831
85,103.5611132,1172.782225,478.4111777,345.0540439,353.4476959
90,105.3495836,1194.655874,480.6512946,351.4437046,359.8514287
95,115.5281568,1211.330016,487.4797704,357.8479712,366.8240813
100,113.4925064,1239.818762,494.4508119,364.1840984,373.1798043

==> datasets/budgetVsEstTime.csv <==
budget,amazon,dblp,youtube,facebook,nethept
100,167.3333333,267.3333333,1707,16,22.33333333
200,157,249.6666667,1464.333333,13,17
300,164,240,1301.666667,12,14
400,155.6666667,238.3333333,1226,11,12
500,161,232.3333333,1158,11,10.33333333
600,159,233,1115.666667,10,10
700,160.3333333,211.6666667,1084.333333,10,9.333333333
800,156,205,1042.666667,10,9
900,164,206,1030.333333,9.666666667,9
1000,168.6666667,230,996.3333333,9,8
1100,168.3333333,229,975,9,8
1200,164,233.6666667,938,9,8
1300,164,208,923,9,8
1400,167.3333333,211.3333333,909,9,7.333333333
1500,167.3333333,208.3333333,907.3333333,9,7
1600,161.3333333,205,885.6666667,8,7
1700,160.3333333,210,881.3333333,8,7
1800,161,211.3333333,873,8,7
1900,160.3333333,214,877,8,7
2000,158.6666667,209,854.3333333,8,7

==> datasets/budgetVsTime.csv <==
budget,amazon,dblp,youtube,facebook,nethept
100,11.07333333,9.3,183.2,0.963333333,19.78
200,5.946666667,6.433333333,179.0366667,0.95,13.19333333
300,7.116666667,8.32,178.5533333,1.25,10.88
400,6.81,10.7,178.97,1.58,30.19666667
500,12.73666667,6.976666667,238.09,1.886666667,30.07666667
600,5.986666667,4.66,177.63,3.433333333,17.29
700,10.16333333,8.676666667,177.6266667,1.883333333,55.95
800,10.3,10.35333333,375.6,3.13,25.99666667
900,12.23,8.576666667,297.5566667,5.593333333,43.53
1000,15.64666667,8.373333333,178.6233333,3.756666667,39.04666667
1100,10.01333333,13.40333333,178.6133333,2.526666667,42.83666667
1200,11.61333333,10.26666667,296.9333333,3.126666667,34.7
1300,11.97333333,13.55,422.24,1.886666667,69.65
1400,15.75,13.58666667,727.88,1.566666667,51.79333333
1500,14.2,9.553333333,296.69,2.186666667,52.05333333
1600,7.72,13.53666667,295.8433333,2.216666667,51.60666667
1700,9.45,18.89666667,295.34,2.206666667,60.17
1800,13.36,9.55,472.4833333,1.873333333,34.79666667
1900,17.10666667,9.516666667,295.98,1.873333333,103.7366667
2000,11.20666667,9.413333333,412.9633333,2.196666667,86.17666667

==> datasets/probVsAtt.csv <==
probability,amazon,dblp
0.02,182.6666667,487
0.05,508.6666667,2194.666667
0.1,1241,10057
inDegree,7425.333333,59773.66667

==> datasets/probVsTime.csv <==
probability,amazon,dblp
0.02,40.05666667,20.75666667
0.05,22.15666667,7.87
0.1,8.36,2.483333333
inDegree,4.713333333,1.063333333
